Regularized Decomposition of High-Dimensional Multistage Stochastic Programs with Markov Uncertainty

We develop a quadratic regularization approach for the solution of high-dimensional multistage stochastic optimization problems characterized by a potentially large number of time periods/stages (e.g. hundreds), a high-dimensional resource state variable, and a Markov information process. The resulting algorithms are shown to converge to an optimal policy after a finite number of iterations under mild technical assumptions. Computational experiments are conducted using the setting of optimizing energy storage over a large transmission grid, which motivates both the spatial and temporal dimensions of our problem. Our numerical results indicate that the proposed methods exhibit significantly faster convergence than their classical counterparts, with greater gains observed for higher-dimensional problems.

==> data_sim_only.csv <==
date,          $S_1$,     $S_2$,     $S_3$,     $S_4$,     $S_5$,     $S_6$,     $S_7$,     $S_8$,     $S_9$,     $S_{10}$
  2010-1-11 12:10  ,1369.951,1266.773,1337.81,1196.881,1674.362,1787.543,1307.922,1494.051,1380.772,1592.694
  2010-1-11 12:20  ,1185.493,1089.716,1155.629,1024.998,1469.451,1575.473,1127.881,1301.024,1195.553,1393.088
  2010-1-11 12:30  ,672.608,919.126,1080.913,883.284,1023.163,967.087,551.691,969.726,1068.942,1488.468
  2010-1-11 12:40  ,1144.615,1001.035,1120.383,1261.68,1468.458,1366.505,711.099,1180.434,1504.543,1876.999
  2010-1-11 12:50  ,1127.625,985.154,1103.575,1243.831,1449.179,1347.918,697.713,1163.177,1485.024,1855.144
  2010-1-11 13:00  ,961.369,408.515,487.498,974.365,1249.824,1126.505,930.028,1042.527,690.577,1771.16
  2010-1-11 13:10  ,1249.425,836.584,1127.471,1209.698,1467.377,1532.887,1030.769,944.215,1528.074,1940.696
  2010-1-11 13:20  ,1185.68,784.594,1066.981,1146.996,1398.161,1462.101,972.978,888.941,1457.403,1860.764
  2010-1-11 13:30  ,724.796,359.332,364.732,1030.683,549.178,1103.16,637.066,394.647,407.043,1952.361
  2010-1-11 13:40  ,1599.223,708.135,752.576,1771.818,1097.681,1351.242,895.044,716.079,1209.284,2727.182
  2010-1-11 13:50  ,1513.015,651.232,693.899,1680.93,1026.607,1272.19,830.984,658.855,1134.603,2613.495
  2010-1-11 14:00  ,606.481,606.223,303.312,930.636,805.312,602.025,299.693,592.575,363.342,1797.047
  2010-1-11 14:10  ,1645.582,638.41,563.461,1352.971,1440.791,1048.1,641.059,612.327,731.57,2408.732
  2010-1-11 14:20  ,1539.291,572.899,501.94,1256.893,1341.549,963.823,575.412,548.179,661.392,2279.193
  2010-1-11 14:30  ,995.95,128.785,174.333,447.651,400.416,318.579,116.174,359.171,261.804,994.261
  2010-1-11 14:40  ,1049.459,409.27,406.718,920.526,681.644,503.96,441.374,484.563,405.959,1242.223
  2010-1-11 14:50  ,955.238,350.746,348.376,832.421,606.035,439.03,380.609,420.897,347.671,1139.473
  2010-1-11 15:00  ,71.037,58.969,189.905,631.027,366.869,31.673,149.656,190.374,34.851,206.863
  2010-1-11 15:10  ,458.799,273.319,390.936,627.883,607.806,269.8,435.649,583.539,287.183,675.604
  2010-1-11 15:20  ,467.739,280.318,399.216,638.294,618.054,276.757,444.369,593.585,294.344,686.397
  2010-1-11 15:30  ,17.437,7.13,166.527,158.171,163.665,99.335,108.775,535.546,73.237,257.694
  2010-1-11 15:40  ,345.384,295.575,514.224,476.684,303.956,215.033,358.11,995.955,372.797,396.575
  2010-1-11 15:50  ,348.478,298.449,517.968,480.293,306.869,217.515,361.257,1001.144,376.004,399.879
  2010-1-11 16:00  ,44.291,0,476.573,150.902,56.253,0,214.674,684.896,94.959,45.689
  2010-1-11 16:10  ,524.369,134.48,524.653,384,217.412,133.155,316.911,1435.88,400.242,213.603
  2010-1-11 16:20  ,544.351,145.219,544.641,401.216,230.649,143.849,332.642,1468.769,417.799,226.736
  2010-1-11 16:30  ,467.993,52.28,568.377,87.786,0,136.792,199.156,1173.144,120.546,0
  2010-1-11 16:40  ,843.537,131.196,798.465,385.872,300.476,298.889,471.745,1799.531,408.21,146.307
  2010-1-11 16:50  ,892.484,152.007,846.11,419.47,330.39,328.73,508.689,1870.971,442.708,168.084
  2010-1-11 17:00  ,597.376,0,119.148,51.878,306.201,171.408,156.394,885.391,155.864,0
  2010-1-11 17:10  ,829.913,112.52,760.318,286.015,429.663,466.599,514.217,1878.518,450.306,54.621
  2010-1-11 17:20  ,902.661,142.088,830.03,330.015,482.74,521.774,571.987,1987.669,504.565,77.388
  2010-1-11 17:30  ,465.017,0,551.331,72.291,24.795,793.444,336.282,1238.297,370.649,6.886
  2010-1-11 17:40  ,982.343,170.086,829.547,398.68,622.225,965.399,743.14,2405.486,781.158,131.187
  2010-1-11 17:50  ,1117.208,230.776,953.822,486.734,730.558,1099.129,861.025,2615.733,901.894,185.837
  2010-1-11 18:00  ,668.677,134.291,399.713,373.79,454.063,433.719,224.238,1809.146,544.523,0
  2010-1-11 18:10  ,1372.55,377.445,1031.129,725.332,918.159,1287.775,902.369,3012.851,1220.717,195.811
  2010-1-11 18:20  ,1423.911,404.803,1075.653,762.766,960.195,1337.519,944.046,3089.466,1269.148,216.092
  2010-1-11 18:30  ,1167.991,146.625,585.82,695.894,775.441,797.746,393.54,2910.81,1091.519,151.834
  2010-1-11 18:40  ,1580.929,413.043,1093.322,929.315,1093.564,1425.019,972.346,3313.589,1607.8,262.631
  2010-1-11 18:50  ,1673.509,461.197,1170.357,1000.418,1170.608,1512.907,1045.049,3448.448,1701.167,301.744
  2010-1-11 19:00  ,1282.864,0,396.27,740.798,1383.938,1246.699,1011.661,2885.86,1809.512,139.599
  2010-1-11 19:10  ,1918.718,537.721,1115.709,960.253,1547.04,1481.308,1472.579,3453.899,2340.406,353.641
  2010-1-11 19:20  ,2014.853,589.07,1188.985,1028.293,1633.292,1565.702,1556.724,3583.686,2446.737,395.799
  2010-1-11 19:30  ,1515.329,399.935,303.213,383.06,825.65,1053.227,1380.621,3124.972,1298.02,148.249
  2010-1-11 19:40  ,2373.954,805.262,1220.225,774.101,1758.028,1897.08,1894.28,3510.619,2574.666,372.582
  2010-1-11 19:50  ,2416.286,829.822,1250.43,798.188,1794.346,1934.831,1932.003,3562.406,2618.797,389.499
  2010-1-11 20:00  ,1782.711,279.644,731.535,228.823,835.14,965.038,1417.443,2407.093,2715.247,110.589
  2010-1-11 20:10  ,2635.17,750.747,1187.887,574.829,1546.28,1722.745,2138.385,3378.971,3046.484,426.85
  2010-1-11 20:20  ,2579.38,721.337,1150.824,549.077,1503.885,1677.937,2088.307,3315.48,2986.328,404.6
  2010-1-11 20:30  ,1601.833,63.284,223.601,64.29,616.011,1236.128,1921.598,2196.864,2030.627,174.14
  2010-1-11 20:40  ,2896.055,753.899,1173.468,384.718,1151.308,1578.24,2123.607,2327.314,2925.947,362.777
  2010-1-11 20:50  ,2995.595,804.573,1236.498,421.436,1213.744,1651.349,2208.559,2416.321,3026.012,398.502
  2010-1-11 21:00  ,1871.943,308.095,593.386,186.709,586.949,736.43,1895.503,1632.535,1667.818,134.619
  2010-1-11 21:10  ,2497.645,1187.952,1400.144,454.6,1155.654,1470.509,2728.801,2832.259,3187.901,549.507
  2010-1-11 21:20  ,2607.925,1263.799,1482.465,502.173,1230.469,1554.875,2844.182,2949.859,3312.859,601.565
  2010-1-11 21:30  ,1603.408,974.315,1455.471,508.55,862.105,1136.411,2701.719,2050.349,2115.144,279.879
  2010-1-11 21:40  ,2312.637,1548.191,1884.781,565.085,1104.857,1595.223,3142.595,3060.297,3230.384,602.666
  2010-1-11 21:50  ,2359.57,1586.458,1927.062,588.302,1137.157,1634.074,3197.541,3114.496,3286.118,626.62
  2010-1-11 22:00  ,1796.754,634.884,1393.823,397.306,347.42,1623.452,2378.476,1799.21,2101.87,250.826
  2010-1-11 22:10  ,2343.878,1656.52,2359.89,666.579,961.035,1863.732,3619.729,3094.039,3586.957,787.705
  2010-1-11 22:20  ,2372.549,1680.538,2388.661,681.82,979.297,1889.233,3655.608,3127.117,3622.667,804.252
  2010-1-11 22:30  ,1201.769,666.883,1758.448,663.985,513.191,970.585,2446.178,2092.022,2142.446,333.6
  2010-1-11 22:40  ,2247.505,1622.705,2415.503,895.44,960.542,1720.267,3992.333,2508.928,2891.083,798.1
  2010-1-11 22:50  ,2212.543,1593.127,2379.216,873.555,937.872,1689.793,3947.282,2471.922,2851.258,777.441
  2010-1-11 23:00  ,1357.193,658.525,1760.884,590.907,437.163,1052.023,3954.618,1632.535,2039.733,610.911
  2010-1-11 23:10  ,1845.017,1503.486,2165.272,748.652,709.738,1674.965,4370.546,2154.537,2527.694,814.1
  2010-1-11 23:20  ,1873.409,1529.076,2196.08,766.714,727.332,1701.995,4399.628,2185.267,2561.045,832.925
  2010-1-11 23:30  ,1725.811,889.143,1556.24,461.91,465.608,1070.278,4550.731,1194.031,2916.254,798.946
  2010-1-11 23:40  ,1884.399,1371.64,1923.861,610.955,537.35,1575.415,4800.889,1905.114,3229.997,966.224
  2010-1-11 23:50  ,1811.154,1309.425,1849.829,569.628,498.579,1508.621,4760.111,1831.454,3133.109,914.179
  2010-1-12 0:00   ,1135.597,1000.368,1582.825,357.993,172.309,1164.248,3851.42,997.592,3260.72,946.979
  2010-1-12 0:10   ,2106.524,1362.927,1755.831,594.481,383.193,1435.679,4453.505,1797.486,3715.904,1202.239
  2010-1-12 0:20   ,2233.961,1465.346,1872.087,662.767,438.721,1540.787,4558.764,1915.121,3886.191,1298.473
  2010-1-12 0:30   ,1951.381,740.28,1257.111,906.349,190.649,1359.24,3288.399,1257.833,3933.797,1001.857
  2010-1-12 0:40   ,2779.679,1459.439,2169.316,1034.705,405.092,1694.812,4270.671,2138.38,4369.864,1699.189
  2010-1-12 0:50   ,2747.03,1435.99,2140.59,1015.006,392.703,1669.503,4239.946,2109.866,4341.786,1673.847
  2010-1-12 1:00   ,1563.034,949.272,1607.076,515.293,0,721.89,3917.631,1031.646,3265.359,1066.126
  2010-1-12 1:10   ,2452.247,1472.618,1892.388,983.868,166.364,1249.782,4043.977,1458.871,3880.643,1076.894
  2010-1-12 1:20   ,2150.983,1242.572,1629.762,797.812,91.751,1038.789,3673.394,1229.959,3511.802,881.795
  2010-1-12 1:30   ,1094.447,845.646,827.823,291.457,0,262.662,2067.731,866.587,2229.183,213.368
  2010-1-12 1:40   ,1683.925,882.618,1363.82,346.135,29.559,508.089,2920.733,827.892,3244.609,619.396
  2010-1-12 1:50   ,1586.115,812.382,1276.081,302.142,13.738,454.91,2790.514,759.902,3107.023,560.673
  2010-1-12 2:00   ,1012.088,442.51,829.151,0,0,226.691,1778.399,80.631,1828.26,21.854
  2010-1-12 2:10   ,1422.047,900.222,1355.261,330.466,3.758,443.152,2409.48,674.234,2631.182,416.851
  2010-1-12 2:20   ,1491.23,955.342,1422.797,364.579,13.847,482.284,2499.818,722.09,2725.678,454.869
  2010-1-12 2:30   ,1162.576,719.685,1070.031,200.46,0,373.723,2084.36,104.038,1480.294,230.614
  2010-1-12 2:40   ,1643.055,1164.428,1304.324,685.745,89.292,679.341,2568.857,473.082,2670.815,367.026
  2010-1-12 2:50   ,1566.95,1100.636,1236.724,636.955,70.519,630.781,2472.951,432.531,2572.947,331.228
  2010-1-12 3:00   ,620.3,270.603,850.486,191.776,0,715.752,1074.281,180.587,1705.218,205.262
  2010-1-12 3:10   ,1362.913,671.613,1037.3,529.884,31.918,623.064,1734.342,266.716,1893.433,257.78
  2010-1-12 3:20   ,1078.761,476.714,791.647,358.045,0,435.787,1411.171,147.106,1554.748,140.284
  2010-1-12 3:30   ,531.118,130.457,437.493,0,0,133.746,368,0,711.171,0
  2010-1-12 3:40   ,783.452,231.736,446.793,213.954,0,244.39,621.563,0,951.91,29.613
  2010-1-12 3:50   ,625.428,147.288,328.751,132.819,0,157.652,481.496,0,776.944,0
  2010-1-12 4:00   ,139.821,0,149.599,0,0,0,93.812,0,62.247,0
  2010-1-12 4:10   ,226.053,12.555,75.894,127.609,0,8.252,153.363,0,347.9,0
  2010-1-12 4:20   ,135.53,0,22.48,59.463,0,0,78.809,0,235.033,0
  2010-1-12 4:30   ,35.214,0,0,0,0,0,3.456,0,0,0
  2010-1-12 4:40   ,119.579,0,0,0,0,0,43.35,0,52.346,0
  2010-1-12 4:50   ,137.396,0,0,0,0,0,55.707,0,65.468,0
  2010-1-12 5:00   ,291.863,0,0,0,0,0,0,0,8.178,0
  2010-1-12 5:10   ,393.968,17.219,25.739,0,0,22.943,45.888,0,117.897,0
  2010-1-12 5:20   ,471.611,43.678,54.468,0,0,50.95,79.326,0,164.216,0
  2010-1-12 5:30   ,120.992,0,0,0,0,85.371,0,0,0,0
  2010-1-12 5:40   ,601.69,68.115,100.913,0,0,191.25,18.099,0,149.54,0
  2010-1-12 5:50   ,596.656,66.208,98.691,0,0,188.325,16.811,0,146.916,0
  2010-1-12 6:00   ,531.621,0,2.666,0,0,149.605,0,0,0,0
  2010-1-12 6:10   ,614.686,0,178.96,0,0,202.942,4.714,6.258,141.441,0
  2010-1-12 6:20   ,644.708,0,195.888,0,0,220.833,11.303,13.01,156.745,0
  2010-1-12 6:30   ,590.127,0,50.737,0,0,0,0,0,0,0
  2010-1-12 6:40   ,874.976,5.806,380.732,0,0,45.405,60.747,14.125,178.837,0
  2010-1-12 6:50   ,949.089,20.309,430.532,0,0,66.722,84.152,30.317,214.353,11.964
  2010-1-12 7:00   ,535.019,0,132.739,0,0,0,56.001,0,18.615,0
  2010-1-12 7:10   ,961.432,0,619.294,34.644,0,54.588,121.67,70.424,238.693,22.332
  2010-1-12 7:20   ,1089.509,3.847,722.993,68.239,0,92.879,172.501,112.04,305.845,52.627
  2010-1-12 7:30   ,876.809,0,277.38,0,4.714,37.883,92.662,92.807,93.934,0
  2010-1-12 7:40   ,1534.461,1.994,996.7,250.927,155.651,207.351,289.821,288.712,393.116,67.561
  2010-1-12 7:50   ,1637.277,16.397,1079.698,294.227,190.876,247.161,336.014,334.825,446.244,93.111
  2010-1-12 8:00   ,1397.004,0,553.035,0,70.36,61.53,81.222,225.177,398.859,34.666
  2010-1-12 8:10   ,2266.514,0,902.547,178.041,376.482,341.843,425.242,485.423,709.955,221.005
  2010-1-12 8:20   ,2388.934,1.736,979.859,214.483,427.395,390.538,479.128,542.771,778.741,261.023
  2010-1-12 8:30   ,2376.431,0,302.705,11.699,202.083,345.081,360.577,415.471,634.728,60.544
  2010-1-12 8:40   ,3001.259,9.146,667.215,256.229,665.446,512.678,641.121,670.633,973.721,382.864
  2010-1-12 8:50   ,3103.573,20.223,715.409,286.971,713.577,555.13,688.392,718.946,1031.713,419.841
  2010-1-12 9:00   ,1575.779,0,463.788,382.85,318.633,196.896,652.539,218.551,521.346,263.805
  2010-1-12 9:10   ,3130.681,82.921,651.778,495.852,865.165,751.073,871.193,1144.452,1183.573,599.783
  2010-1-12 9:20   ,3249.527,104.865,706.003,543.415,927.409,809.16,933.65,1215.911,1256.234,651.878
  2010-1-12 9:30   ,2865.929,0,198.659,180.255,389.992,460.209,643.924,850.058,950.136,544.901
  2010-1-12 9:40   ,3238.229,132.473,524.399,820.012,808.442,868.091,1069.201,1457.858,1362.724,772.983
  2010-1-12 9:50   ,3288.436,143.226,544.535,845.064,833.318,893.859,1097.781,1491.251,1395,797.315
  2010-1-12 10:00  ,2177.155,37.014,23.16,577.48,217.06,547.595,689.116,1090.796,1315.965,688.389
  2010-1-12 10:10  ,2959.013,243.982,276.968,945.24,807.796,978.072,1457.408,1644.133,1599.606,1020.875
  2010-1-12 10:20  ,3027.875,264.251,298.441,983.91,843.58,1017.402,1505.417,1695.153,1649.923,1061.051
  2010-1-12 10:30  ,1496.151,208.311,332.701,773.658,747.15,613.638,1069.859,1561.39,926.248,693.013
  2010-1-12 10:40  ,2640.463,665.087,644.572,1184.242,1340.503,1069.223,1607.018,2083.913,1784.544,1240.301
  2010-1-12 10:50  ,2678.509,684.102,663.298,1209.556,1367.444,1093.274,1636.544,2117.613,1815.683,1266.21
  2010-1-12 11:00  ,1576.717,507.007,569.471,1180.036,901.218,643.673,1428.576,1525.994,1703.883,1154.686
  2010-1-12 11:10  ,2617.589,996.267,1125.76,1529.994,1155.31,940.446,1869.77,1810.941,1674.54,1376.828
  2010-1-12 11:20  ,2601.795,986.614,1115.495,1518.002,1144.909,931.068,1856.485,1797.872,1661.983,1365.462
  2010-1-12 11:30  ,1790.86,296.373,511.442,1515.436,935.155,1008.097,901.789,798.473,1489.537,1124.324
  2010-1-12 11:40  ,2743.252,1114.588,1362.705,1974.062,1451.26,1242.401,1967.668,1812.386,1980.985,1634.836
  2010-1-12 11:50  ,2829.95,1169.582,1423.505,2047.361,1514.011,1300.453,2040.846,1882.578,2054.414,1701.465

